Multi-Source Domain Adaptation meets Dataset Distillation through Dataset Dictionary Learning

In this paper, we consider the intersection of two problems in machine learning: Multi-Source Domain Adaptation (MSDA) and Dataset Distillation (DD). On the one hand, the first considers adapting multiple heterogeneous labeled source domains to an unlabeled target domain. On the other hand, the second attacks the problem of synthesizing a small summary containing all the information about the datasets. We thus consider a new problem called MSDA-DD. To solve it, we adapt previous works in the MSDA literature, such as Wasserstein Barycenter Transport and Dataset Dictionary Learning, as well as DD method Distribution Matching. We thoroughly experiment with this novel problem on four benchmarks (Caltech-Office 10, Tennessee-Eastman Process, Continuous Stirred Tank Reactor, and Case Western Reserve University), where we show that, even with as little as 1 sample per class, one achieves state-of-the-art adaptation performance.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> figures/overview_dadil.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={blue_triangle1}] (0) at (0, 9.5) {};
		\node [style={blue_triangle1}] (1) at (9, 0) {};
		\node [style={blue_triangle1}] (3) at (-7, 0) {};
		\node [style=none] (10) at (9, -1) {$\hat{P}_{3}$};
		\node [style=none] (11) at (-7, -1) {$\hat{P}_{1}$};
		\node [style=none] (12) at (0, 11) {$\hat{P}_{2}$};
		\node [style={blue_circle}] (13) at (-3, 4) {};
		\node [style={blue_circle}] (14) at (-3.75, 1.5) {};
		\node [style={blue_circle}] (15) at (2, 5.5) {};
		\node [style={blue_square1}] (17) at (3, 1.75) {};
		\node [style=none] (19) at (-0.25, 2.5) {$\hat{Q}_{3}$};
		\node [style=none] (20) at (3.25, 0.75) {$\hat{B}_{3}=\mathcal{B}(\alpha_{3};\mathcal{P})$};
		\node [style={blue_square1}] (21) at (0, 6) {};
		\node [style=longbox] (23) at (-12.5, 5) {$\mathcal{B}(\alpha;\mathcal{P})$};
		\node [style=none] (24) at (-14, 8) {};
		\node [style=none] (25) at (-14, 6) {};
		\node [style=none] (26) at (-14, 4) {};
		\node [style=none] (27) at (-14, 2) {};
		\node [style=none] (28) at (-17, 8) {};
		\node [style=none] (29) at (-17, 2) {};
		\node [style=none] (30) at (-17, 6) {};
		\node [style=none] (31) at (-17, 4) {};
		\node [style=none] (32) at (-11, 8) {};
		\node [style=none] (33) at (-11, 6) {};
		\node [style=none] (34) at (-11, 4) {};
		\node [style=none] (35) at (-11, 2) {};
		\node [style=none] (36) at (-17.75, 8) {$\alpha_{1}$};
		\node [style=none] (37) at (-17.75, 6) {$\alpha_{2}$};
		\node [style=none] (38) at (-17.75, 4) {$\alpha_{3}$};
		\node [style=none] (39) at (-17.75, 2) {$\alpha_{4}$};
		\node [style={blue_circle}] (40) at (1, 2.5) {};
		\node [style={blue_square1}] (41) at (-2, 3) {};
		\node [style={blue_square1}] (42) at (-2.25, 0.5) {};
		\node [style=none] (43) at (-12.5, 10) {Barycentric Operator};
		\node [style=none] (44) at (-7, -1.75) {Atom};
		\node [style=none] (45) at (0, 7) {Barycenter};
		\node [style=none] (46) at (2, 4.5) {Dataset};
		\node [style=none] (47) at (-17.75, 0.5) {Weights};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [style=black dashed line] (1) to (0);
		\draw [style=black dashed line] (3) to (0);
		\draw [style=black dashed line] (3) to (1);
		\draw [style=black dashed line, bend left] (21) to (15);
		\draw [style=thick black arrow] (28.center) to (24.center);
		\draw [style=thick black arrow] (29.center) to (27.center);
		\draw [style=thick black arrow] (31.center) to (26.center);
		\draw [style=thick black arrow] (30.center) to (25.center);
		\draw [style=black dashed line, bend left, looseness=1.25] (40) to (17);
		\draw [style=thick black arrow, bend right=15] (32.center) to (21);
		\draw [style=black dashed line, bend left=45] (13) to (41);
		\draw [style=black dashed line, bend left=45] (14) to (42);
		\draw [style=thick black arrow, bend right=15] (33.center) to (41);
		\draw [style=thick black arrow, bend right=15, looseness=0.75] (34.center) to (17);
		\draw [style=thick black arrow, bend right=15] (35.center) to (42);
	\end{pgfonlayer}
\end{tikzpicture}
